Information Aggregation via Dynamic Routing for Sequence Encoding

While much progress has been made in how to encode a text sequence into a sequence of vectors, less attention has been paid to how to aggregate these preceding vectors (outputs of RNN/CNN) into fixed-size encoding vector. Usually, a simple max or average pooling is used, which is a bottom-up and passive way of aggregation and lack of guidance by task information. In this paper, we propose an aggregation mechanism to obtain a fixed-size encoding with a dynamic routing policy. The dynamic routing policy is dynamically deciding that what and how much information need be transferred from each word to the final encoding of the text sequence. Following the work of Capsule Network, we design two dynamic routing policies to aggregate the outputs of RNN/CNN encoding layer into a final encoding vector. Compared to the other aggregation methods, dynamic routing can refine the messages according to the state of final encoding vector. Experimental results on five text classification tasks show that our method outperforms other aggregating models by a significant margin. Related source code is released on our github page.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2018.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2018.dot	Microsoft Word template file for Coling 2018
coling2018.pdf	PDF file for Coling 2018
coling2018.sty	LaTeX style file for Coling 2018
coling2018.tex	LaTeX sample file for Coling 2018


==> data/caps10iter.txt <==
4	9	0.869
5	9	0.867
6	9	0.861
1	10	0.864
2	10	0.873
3	10	0.869


==> data/caps1iter.txt <==
1	1	85.940
2	1	86.160
3	1	86.930
4	1	86.490
5	1	86.050


==> data/caps2iter.txt <==
1	2	85.940
2	2	86.600
3	2	87.590
4	2	87.150
5	2	87.150


==> data/caps3iter.txt <==
1	3	86.710
2	3	86.880
3	3	87.100
4	3	86.660
5	3	86.660


==> data/caps4iter.txt <==
1	4	86.160
2	4	87.150
3	4	87.810
4	4	87.150
5	4	86.330


==> data/caps5iter.txt <==
1	5	85.830
2	5	87.810
3	5	87.150
4	5	87.420
5	5	86.710


==> data/caps6iter.txt <==
1	6	86.330
2	6	87.640
3	6	87.530
4	6	86.820
5	6	86.820


==> data/caps7iter.txt <==
1	7	86.050
2	7	87.150
3	7	87.530
4	7	87.370
5	7	87.150


==> data/caps8iter.txt <==
1	8	86.330
2	8	87.860
3	8	86.880
4	8	87.200
5	8	86.330

==> data/caps9iter.txt <==
1	9	86.050
2	9	87.590
3	9	87.970
4	9	86.880
5	9	86.660

==> data/iter1caps.txt <==
1	1	85.940
1	2	85.940
1	3	86.710
1	4	86.160
1	5	85.830
1	6	86.330
1	7	86.050
1	8	86.330
1	9	86.050
1	10	86.380


==> data/iter2caps.txt <==
2	1	86.160
2	2	86.600
2	3	86.880
2	4	87.150
2	5	87.810
2	6	87.640
2	7	87.150
2	8	87.860
2	9	87.590
2	10	87.260


==> data/iter3caps.txt <==
3	1	86.930
3	2	87.590
3	3	87.100
3	4	87.810
3	5	87.150
3	6	87.530
3	7	87.530
3	8	86.880
3	9	87.970
3	10	86.880


==> data/iter4caps.txt <==
4	1	86.490
4	2	87.150
4	3	86.660
4	4	87.150
4	5	87.420
4	6	86.820
4	7	87.370
4	8	87.200
4	9	86.880
4	10	86.930


==> data/iter5caps.txt <==
5	1	86.050
5	2	87.150
5	3	86.660
5	4	86.330
5	5	86.710
5	6	86.820
5	7	87.150
5	8	86.330
5	9	86.660
5	10	86.380


==> data/iter6caps.txt <==
6	1	86.660
6	2	87.750
6	3	87.040
6	4	86.770
6	5	86.330
6	6	86.000
6	7	85.390
6	8	85.610
6	9	86.110
6	10	86.220


==> itercaps.txt <==
0 1 2
2 3 4
3 4 5
4 5 6
5 6 7
6 7 8.8
